Archival Diagnostics for Potential Background Contaminantsof Project Hephaistos Dyson Sphere Candidates

We report on the diagnostic investigation of nine Project Hephaistos Dyson Sphere candidate M-dwarfs based on archival data. By comparing the Gaia DR3 positions with epoch 2016.0, propagated to the AllWISE epoch, with the mid-infrared centroids measured from the AllWISE images, together with deep archival optical/near-infrared imaging, we identified significant background contamination in candidates B and C--candidate B coincident with a radio counterpart showing a power-law-like spectrum with a radio spectral index alpha = 0.63 +/- 0.11, while candidate C has a near-infrared companion at an offset of 3.50 arcsec. Candidate A provides suggestive evidence through a radio counterpart with spectral index alpha = 0.40 +/- 0.35, while candidates H and J show some marginal evidence. These systems exhibit either significant astrometric offsets or visible interlopers, indicating that the mid-infrared excess likely arises from line-of-sight contamination by hot, dust-obscured galaxies. However, candidates D, E, F, and I still lack obvious signs of contamination. Dedicated observations are therefore essential to characterise these potential interlopers, eliminate false positives, and ensure that technosignature searches focus on the most robust Dyson Sphere candidates.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
